Do Chess Explanations Reflect Model Decisions? Behavioral and Token-Level Tests of LLM Reasoning Faithfulness

Large language models can produce fluent explanations for chess moves, but plausible language does not necessarily reflect the reasoning behind a decision. We study this question in chess, where the board state is fully observable, legal actions can be enumerated, and move quality can be evaluated independently. Across 200 Lichess endgame puzzles, we test explanations using move recoverability, decoder-side controls, and token-level scoring of legal candidate moves. Unmasked explanations make generated moves easy to recover, but this advantage drops sharply after explicit move hints are removed. Under strict masking, explanations provide only small and decoder-dependent gains over the board state alone. Token-level scoring shows that explanations can nevertheless alter move preferences: random but plausible explanations from other puzzles reduce the probability of the correct move, indicating that irrelevant reasoning text is not simply ignored. We also find that recognizable endgame motifs can make generated moves easier to recover without reliably improving move correctness. Together, these results show that linguistic plausibility, consistency with a generated action, and solution correctness are distinct properties. Fluent chess explanations can influence action preferences and support a coherent move narrative while providing only limited evidence of faithful reasoning.

==> figures/examples/example_best_recoverability_example.json <==
{
  "mode": "best_recoverability_example",
  "selection": {
    "reason": "all strict success criteria",
    "tier": 0,
    "rank": 1,
    "criteria_relaxed": false,
    "score": 275.33333333333337
  },
  "puzzle_id": "tyrhq",
  "model": "GPT-4.1-mini",
  "decoder": "Not reported",
  "prompt_style": "Brief",
  "endgame_type": "Rook Endings",
  "fen": "2r5/2P1kp1p/4p3/4Kp2/8/2R3P1/5P1P/8 b - - 6 47",
  "side_to_move": "Black",
  "generated_move": "e7d7",
  "reference_move": "e7d7",
  "decoded_move": "e7d7",
  "decoded_moves_topk": [
    "e7d7",
    "e7f7",
    "e7d6"
  ],
  "recover_generated": true,
  "recover_reference": true,
  "recover_generated_at3": true,
  "recover_reference_at3": true,
  "generated_move_legal": true,
  "generated_equals_reference": true,
  "expected_motif_mentioned": true,
  "prompt_text": "Find the best move for the side to play. Explain briefly and finish with FINAL_ANSWER: <move>.",
  "explanation": "Black should play 47...Kd7 to activate the king and support the defense of the c7 pawn. The c7 pawn is a critical passed pawn for White, and Black needs to bring the king closer to stop it from advancing further. Moving the king to d7 also keeps the rook on c8 flexible for defense or counterplay. Other moves like pushing the pawn or rook moves are less effective because they do not address the immediate threat of White's c7 pawn advancing or the king's activity.",
  "masked_explanation": "Black should [PHRASE] 47...[MOVE] to activate the king and support the defense of the [MOVE] pawn. The [MOVE] pawn is a critical passed pawn for White, and Black needs to bring the king closer to stop it from advancing further. Moving the king to [MOVE] also keeps the rook on [MOVE] flexible for defense or counterplay. Other moves like pushing the pawn or rook moves are less effective because they do not address the immediate threat of White's [MOVE] pawn advancing or the king's activity.",
  "displayed_explanation": "Black should play 47...Kd7 to activate the king and support the defense of the c7 pawn. The c7 pawn is a critical passed pawn for White, and Black needs to bring the king closer to stop it from advancing further. Moving the king to d7 also keeps the rook on c8 flexible for defense or counterplay. Other moves like pushing the pawn or rook moves are less effective because they do not address the immediate threat of White's c7 pawn advancing or the king's activity.",
  "displayed_masked_explanation": "Black should [PHRASE] 47...[MOVE] to activate the king and support the defense of the [MOVE] pawn. The [MOVE] pawn is a critical passed pawn for White, and Black needs to bring the king closer to stop it from advancing further. Moving the king to [MOVE] also keeps the rook on [MOVE] flexible for defense or counterplay. Other moves like pushing the pawn or rook moves are less effective because they do not address the immediate threat of White's [MOVE] pawn advancing or the king's activity.",
  "explanation_truncated": false,
  "masked_explanation_truncated": false,
  "callout": "Here, the masked explanation preserves enough action-specific information for the decoder to recover the generated move.",
  "source_row_index": 47,
  "board_orientation": "black",
  "output_path": "paper_acl/figures/examples/example_best_recoverability_example.png",
  "png_output": "paper_acl/figures/examples/example_best_recoverability_example.png",
  "pdf_output": "paper_acl/figures/examples/example_best_recoverability_example.pdf",
  "input_path": "data/processed/analysis_lichess_200_motifs_enriched.jsonl"
}

==> figures/examples/example_generated_not_reference.json <==
{
  "mode": "generated_not_reference",
  "selection": {
    "reason": "all strict contrast criteria",
    "tier": 0,
    "rank": 1,
    "criteria_relaxed": false,
    "score": 255.33333333333334
  },
  "puzzle_id": "SbvGn",
  "model": "GPT-4.1-mini",
  "decoder": "Llama-3.3-70B",
  "prompt_style": "Brief",
  "endgame_type": "Pawn Endings",
  "fen": "8/3k1p2/6p1/3KP1P1/8/8/8/8 w - - 3 80",
  "side_to_move": "White",
  "generated_move": "e5e6",
  "reference_move": "d5e4",
  "decoded_move": "e5e6",
  "decoded_moves_topk": [
    "e5e6",
    "e5d6",
    "e5f6"
  ],
  "recover_generated": true,
  "recover_reference": false,
  "recover_generated_at3": true,
  "recover_reference_at3": false,
  "generated_move_legal": true,
  "generated_equals_reference": false,
  "expected_motif_mentioned": true,
  "prompt_text": "Find the best move for the side to play. Explain briefly and finish with FINAL_ANSWER: <move>.",
  "explanation": "White should play e5 to e6, pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on g5 creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "masked_explanation": "White should [PHRASE] [MOVE] to [MOVE], pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on [MOVE] creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "displayed_explanation": "White should play e5 to e6, pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on g5 creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "displayed_masked_explanation": "White should [PHRASE] [MOVE] to [MOVE], pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on [MOVE] creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "explanation_truncated": false,
  "masked_explanation_truncated": false,
  "callout": "Here, the explanation is consistent with the model's generated move, but not with the reference solution.",
  "source_row_index": 649,
  "board_orientation": "white",
  "output_path": "paper_acl/figures/examples/example_generated_not_reference.png",
  "png_output": "paper_acl/figures/examples/example_generated_not_reference.png",
  "pdf_output": "paper_acl/figures/examples/example_generated_not_reference.pdf",
  "input_path": "outputs/tables/decoder_recoverability_200/decoder_recoverability_200_raw.csv"
}

==> figures/examples/example_human_contrast_candidate.json <==
{
  "mode": "human_contrast_candidate",
  "selection": {
    "reason": "all strict human-contrast criteria",
    "tier": 0,
    "rank": 1,
    "criteria_relaxed": false,
    "score": 280.33333333333337
  },
  "puzzle_id": "SbvGn",
  "model": "GPT-4.1-mini",
  "decoder": "Not reported",
  "prompt_style": "Brief",
  "endgame_type": "Pawn Endings",
  "fen": "8/3k1p2/6p1/3KP1P1/8/8/8/8 w - - 3 80",
  "side_to_move": "White",
  "generated_move": "e5e6",
  "reference_move": "d5e4",
  "decoded_move": "e5e6",
  "decoded_moves_topk": [
    "e5e6",
    "e5f6",
    "g5g6"
  ],
  "recover_generated": true,
  "recover_reference": false,
  "recover_generated_at3": true,
  "recover_reference_at3": false,
  "generated_move_legal": true,
  "generated_equals_reference": false,
  "expected_motif_mentioned": true,
  "prompt_text": "Find the best move for the side to play. Explain briefly and finish with FINAL_ANSWER: <move>.",
  "explanation": "White should play e5 to e6, pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on g5 creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "masked_explanation": "White should [PHRASE] [MOVE] to [MOVE], pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on [MOVE] creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "displayed_explanation": "White should play e5 to e6, pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on g5 creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "displayed_masked_explanation": "White should [PHRASE] [MOVE] to [MOVE], pushing the pawn closer to promotion. This move forces Black into a difficult position, as White's advanced pawn supported by the king and the pawn on [MOVE] creates a strong passed pawn that Black cannot easily stop. Black's king is tied down, and White's king is well-placed to support the pawn's advance, leading to a winning endgame for White.",
  "explanation_truncated": false,
  "masked_explanation_truncated": false,
  "callout": "This example can be paired with human think-aloud text to contrast compressed model explanation with search-like human reasoning.",
  "source_row_index": 48,
  "board_orientation": "white",
  "output_path": "paper_acl/figures/examples/example_human_contrast_candidate.png",
  "png_output": "paper_acl/figures/examples/example_human_contrast_candidate.png",
  "pdf_output": "paper_acl/figures/examples/example_human_contrast_candidate.pdf",
  "input_path": "data/processed/analysis_lichess_200_motifs_enriched.jsonl"
}

==> figures/examples/example_motif_but_wrong.json <==
{
  "mode": "motif_but_wrong",
  "selection": {
    "reason": "all strict motif-error criteria",
    "tier": 0,
    "rank": 1,
    "criteria_relaxed": false,
    "score": 283.0
  },
  "puzzle_id": "OtykF",
  "model": "GPT-4.1-mini",
  "decoder": "Not reported",
  "prompt_style": "Teaching",
  "endgame_type": "Rook Endings",
  "fen": "5R2/8/7r/5pk1/7p/5P2/6PK/8 b - - 11 54",
  "side_to_move": "Black",
  "generated_move": "h4h3",
  "reference_move": "h6f6",
  "decoded_move": "h4h3",
  "decoded_moves_topk": [
    "h4h3"
  ],
  "recover_generated": true,
  "recover_reference": false,
  "recover_generated_at3": true,
  "recover_reference_at3": false,
  "generated_move_legal": true,
  "generated_equals_reference": false,
  "expected_motif_mentioned": true,
  "prompt_text": "Find the best move for the side to play. Explain briefly and finish with FINAL_ANSWER: <move>.",
  "explanation": "Black should play h4 to h3. This move is important because it pushes the pawn closer to promotion and forces White to react. The pawn on h3 threatens to become a queen soon, which is very powerful. White's king is near the pawn, but it cannot stop it easily without losing time. By pushing the pawn, Black creates a strong passed pawn that White must try to stop, giving Black a good chance to win.",
  "masked_explanation": "Black should [PHRASE] [MOVE] to [MOVE]. This move is important because it pushes the pawn closer to promotion and forces White to react. The pawn on [MOVE] threatens to become a queen soon, which is very powerful. White's king is near the pawn, but it cannot stop it easily without losing time. By pushing the pawn, Black creates a strong passed pawn that White must try to stop, giving Black a good chance to win.",
  "displayed_explanation": "Black should play h4 to h3. This move is important because it pushes the pawn closer to promotion and forces White to react. The pawn on h3 threatens to become a queen soon, which is very powerful. White's king is near the pawn, but it cannot stop it easily without losing time. By pushing the pawn, Black creates a strong passed pawn that White must try to stop, giving Black a good chance to win.",
  "displayed_masked_explanation": "Black should [PHRASE] [MOVE] to [MOVE]. This move is important because it pushes the pawn closer to promotion and forces White to react. The pawn on [MOVE] threatens to become a queen soon, which is very powerful. White's king is near the pawn, but it cannot stop it easily without losing time. By pushing the pawn, Black creates a strong passed pawn that White must try to stop, giving Black a good chance to win.",
  "explanation_truncated": false,
  "masked_explanation_truncated": false,
  "callout": "Here, familiar motif language appears in the explanation, but the generated move is not the reference solution.",
  "source_row_index": 561,
  "board_orientation": "black",
  "output_path": "paper_acl/figures/examples/example_motif_but_wrong.png",
  "png_output": "paper_acl/figures/examples/example_motif_but_wrong.png",
  "pdf_output": "paper_acl/figures/examples/example_motif_but_wrong.pdf",
  "input_path": "data/processed/analysis_lichess_200_motifs_enriched.jsonl"
}
